Single spin asymmetries in ultra-peripheral $p^\uparrow A$ collisions

We suggest inclusive hadron production in ultra-peripheral proton-nucleus collisions (UPCs) $p^\uparrow A \to h AX$ as a new channel to investigate single spin asymmetries (SSAs), in particular, to test the assumed dominance of the contribution from twist-three fragmentation functions. The UPC cross sections are obtained by considering the photoproduction limit of semi-inclusive deep inelastic scattering (SIDIS). In particular, we find simple formulas for the polarized UPC cross sections in the collinear twist-three framework. We then numerically calculate the fragmentation contribution to SSA in $p^\uparrow A \to \pi A X$ at $\sqrt{s} = 200$ GeV and find a few percent asymmetry in the forward region.

==> slashed.sty.txt <==
%% slashed.sty: Produce the `Feynman slashed character' notation
%% beloved of High Energy Physicists.
%%
%% This is a standard LaTeX package, but as many physicists perversely
%% use use a plain TeX rather than a format designed for document
%% production, it runs under plain as well.
%% (Just say \input slashed.sty in that case
%% rather than \usepackage{slashed}).

%% This began life as me commenting in comp.text.tex
%% on some code posted by Ben Bullock, which was originally written by
%% Mike Wade. 
%% In the ensuing newsgroup thread, P? Parker, Axel Thimm
%% and  Maurizio Loreti and others made helpful comments
%%
%% David Carlisle
%%
%% Copyright 1997 David carlisle
%% This file may be distributed under the terms of the LPPL.
%% See 00readme.txt for details.

\ifx\ProvidesPackage\undefined
  \catcode`\@=11
\else
\ProvidesPackage{slashed}
    [1997/01/16 v0.01 Feynman Slashed Character Notation (DPC)]
\fi


%% Usage  \slashed{p}  \slashed{D} etc.

%% As \slashed may not put the / quite where you want, you can
%% customise it for certain arguments. After
%%
%% \declareslashed{}{/}{.1}{0}{D}
%%
%% Then any later use of \slashed{D} will have the / moved
%% to the right of centre by 0.1 of the width of `D'.
%%
%% The arguments to \declareslashed are:
%%
%% #1 A command to apply to the constructed character (for instance
%% \mathbin to re-make it into a binary relation). (It seems that
%% For the intended use as the Feynman notation it will only
%% ever be applied to `ordinary' symbols, and so #1 will be empty
%% but someone might find use for it.
%%
%% #2 The symbol to overprint. Normally / but you can try \not or |
%% (or \big/ or whatever) to get different effects.
%%
%% #3 The overprinted symbol is moved to the right by this fraction
%% of the width of the symbol #5.
%%
%% #4 The overprinted symbol is moved up by this fraction
%% of the width of the symbol #5.
%% (Note width not height, so #3 and #4 use the same units)
%%
%% #5 The symbol to which these customisations applies.


%% The basic guts of the macro just measures the specified character
%% and a / and arranges to put the centre of the / over the centre
%% of the character. (This, barring some TeX quibbles, was what the
%% orignally posted macro did.)

%% The first refinement is to call the macro via \mathpalette so
%% that it works correctly in subscripts, fractions etc.

%% Remaining problems.

%% The macro puts the middle of the slash through the
%% middle of the symbol, where `middle' is defined as the centre of the
%% bounding rectangles. However the eye doesn't necessarily work that
%% way, for instance $\sla D$ looks to have the slash too far to the
%% left to me. It is virtually impossible to do such micro positioning
%% automatically as it depends on the shape of the letters and the
%% personal judgement of the viewer, and \TeX\ does not have either of
%% these pieces of information. However one could do something like
%% the following which allows you to predefine offsets for certain
%% letters. The offsets are done relative to the size of the symbol
%% so they work OK in superscrips (or within the scope of a La\TeX\
%% size change).

%% Some characters just don't work with /. The computer modern math
%% italic f and / have about the same slope and whatever you do it
%% just looks horrible. So allow the use of an alternative character
%% (eg \not, which has a slightly different slope).

% #1 normally /
% #2 right shift
% #3 up shift
% #4 \displaystyle etc (added by \mathpalette)
% #5 symbol.
\def\sla@#1#2#3#4#5{{%
  \setbox\z@\hbox{$\m@th#4#5$}%
  \setbox\tw@\hbox{$\m@th#4#1$}%
  \dimen4\wd\ifdim\wd\z@<\wd\tw@\tw@\else\z@\fi
  \dimen@\ht\tw@
  \advance\dimen@-\dp\tw@
  \advance\dimen@-\ht\z@
  \advance\dimen@\dp\z@
  \divide\dimen@\tw@
  \advance\dimen@-#3\ht\tw@
  \advance\dimen@-#3\dp\tw@
  \dimen@ii#2\wd\z@
  \raise-\dimen@\hbox to\dimen4{%
    \hss\kern\dimen@ii\box\tw@\kern-\dimen@ii\hss}%
  \llap{\hbox to\dimen4{\hss\box\z@\hss}}}}

% Use offsets of 0 unless a command has been pre-defined
% with different offsets for this symbol.
\def\slashed#1{%
  \expandafter\ifx\csname sla@\string#1\endcsname\relax
    {\mathpalette{\sla@/00}{#1}}%
  \else
    \csname sla@\string#1\endcsname
  \fi}

% #1 normally empty, can be \mathop etc
% #2 normally /
% #3 right shift
% #4 up shift
% #5 symbol
\def\declareslashed#1#2#3#4#5{%
  \expandafter\def\csname sla@\string#5\endcsname{%
    #1{\mathpalette{\sla@{#2}{#3}{#4}}{#5}}}}

\catcode`\@=12

%% Now some fine tuning, if you are not using Computer Modern
%% This is almost certainly wrong. You may think some of these are
%% wrong anyway.


\declareslashed{}{/}{.08}{0}{D}
\declareslashed{}{/}{.1}{0}{A}
\declareslashed{}{/}{0}{-.05}{k}
\declareslashed{}{/}{.1}{0}{\partial}
\declareslashed{}{\not}{-.6}{0}{f}

\endinput

================================================================
% test file (plain TeX)
\input slashed.sty


$ 
\slashed{D} \slashed{p} \slashed{k} \slashed{r} \slashed{A}
 \slashed{f}
\slashed{U} \slashed{\partial}
$

\bye

================================================================
% and same again as LaTeX

\documentclass{article}
\usepackage{slashed}

\begin{document}

$ 
\slashed{D} \slashed{p} \slashed{k} \slashed{r} \slashed{A}
 \slashed{f}
\slashed{U} \slashed{\partial}
$
\end{document}



